Adversarial Training for Aspect-Based Sentiment Analysis with BERT

Aspect-Based Sentiment Analysis (ABSA) deals with the extraction of sentiments and their targets. Collecting labeled data for this task in order to help neural networks generalize better can be laborious and time-consuming. As an alternative, similar data to the real-world examples can be produced artificially through an adversarial process which is carried out in the embedding space. Although these examples are not real sentences, they have been shown to act as a regularization method which can make neural networks more robust. In this work, we apply adversarial training, which was put forward by Goodfellow et al. (2014), to the post-trained BERT (BERT-PT) language model proposed by Xu et al. (2019) on the two major tasks of Aspect Extraction and Aspect Sentiment Classification in sentiment analysis. After improving the results of post-trained BERT by an ablation study, we propose a novel architecture called BERT Adversarial Training (BAT) to utilize adversarial training in ABSA. The proposed model outperforms post-trained BERT in both tasks. To the best of our knowledge, this is the first study on the application of adversarial training in ABSA.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> paper.txt <==
# Mask RR-net: Recursive Refinement for Instance Segmentation

## Abstract

## Introduction

What is instance segmentation.
1-step vs 2-step.
Evolution of Mask -> Cascade -> HTC.
Why not use same bbox/mask head and refine the results?
Advantage of lightweight / achievement ~same results, but if we add Multi ROI extraction = better results!
Main contributions: RR net, Multi ROI extraction, extensive study of the components.

## Related Work

Instance segmentation: 1-step vs 2-step.
Multi stage.
FPN / ROI extraction.

## ROI extraction

  - Multi 
  - Non-local
  - Generic Multi ROI extraction

## RR net

Overview.
Recursive-task refinement.
Learning.

## Experiments

  - dataset and eval metrics
  - implementation details
  - benchmarking results
  - ablation study: 
    + number of steps for rrnet
    + compare roi extraction methods (mask, cascade, htc, rrnet) (bbox, mask, both)
    

## Conclusion

## Acknowledgments

